Neural Response Ranking for Social Conversation: A Data-Efficient Approach

The overall objective of 'social' dialogue systems is to support engaging, entertaining, and lengthy conversations on a wide variety of topics, including social chit-chat. Apart from raw dialogue data, user-provided ratings are the most common signal used to train such systems to produce engaging responses. In this paper we show that social dialogue systems can be trained effectively from raw unannotated data. Using a dataset of real conversations collected in the 2017 Alexa Prize challenge, we developed a neural ranker for selecting 'good' system responses to user utterances, i.e. responses which are likely to lead to long and engaging conversations. We show that (1) our neural ranker consistently outperforms several strong baselines when trained to optimise for user ratings; (2) when trained on larger amounts of data and only using conversation length as the objective, the ranker performs better than the one trained using ratings -- ultimately reaching a Precision@1 of 0.87. This advance will make data collection for social conversational agents simpler and less expensive in the future.

==> related-work.txt <==
Collins & Duffy, Nallapati: ranking using linear classifiers
Mitra & Craswell: neural models for information retrieval

* Chatbots:

** Non-neural / not trained from user data

Yu et al 2015 (TickTock)
- Heuristic keyword matching score based on POS tagging and stop word lists
- rule-based strategy applied ~ threshold

Yu et al 2016 (TickTock 2)
- expands that with Word2Vec similarities
- further rules for dialogue strategy

* trained from data

- usually works as bad as task-based, i.e., trained from segment-level data only
- with no regard to overall dialogue quality

Zongcheng Ji et al 2014
- linear + translation-model based + topic modeling

Zhao Yan et al ACL 2016
- can work on QA or chatbots, whatever, it's segment-level (but searches sentences in documents)
- linear ranker, based on features
- uses sentence embeddings provided via CNN

Yiping Song et al 2016
- linear ranker based on features, they combine it with a seq2seq to produce the response

Bowen Wu et al 2016
- convolutional sentence representation (with context) + GRU + MLP over that
- using Chinese chats (random negative samples)

Yan et al SIGIR 2016
- Bi-LSTMs + convolution + pooling + MLP
- adding context if needed ("query reformulation")

Al-Rfou et al 2016
- bag-of-ngrams sentence embeddings + RNNs/CNNs

Fedorenko et al. 2017
- Dual-encoder with cosine similarity
- several iterations, negative samples selected specifically as those highly rated by previous iteration of the model

Yimeng Zhuang et al. 2018
- ensemble of retrieval and seq2seq -- multiple bots, same as ours
- dual Bi-LSTM, trained from segment level data, focus on emotional value



* Task based:

- Lot of retrieval systems, including neural, work on the Ubuntu DC
- this is task-based, so it's kinda clearer what the continuation should be

Lowe et al -- Ubuntu DC
- TF-IDF, dual encoder RNN & LSTM

Kadlec et al 2015
- Dual encoder Bi-LSTM, CNN, ensembles

Yu Wu et al 2016
- CNNs with topic modelling

Bing Liu et al AAAI2018
- dual encoder Bi-LSTM with a non-linear transformation on the final cartesian product (transformation into degree-2 polynomial space)


Yichao Lu et al 2017
- Amazon customer service -- dual encoder LSTM + MLP (similar to us?)

Kumar et al 2018
- customer service -- ranking based on self-attention (transformer) + softmax

